Large-scale Virtual Clinical Trials of Closed-loop Treatments for People with Type 1 Diabetes

We propose a virtual clinical trial for assessing the safety and efficacy of closed-loop diabetes treatments prior to an actual clinical trial. Such virtual trials enable rapid and risk-free pretrial testing of algorithms, and they can be used to compare different treatment variations for large and diverse populations. The participants are represented by multiple mathematical models, consisting of stochastic differential equations, and we use Monte Carlo closed-loop simulations to compute detailed statistics of the closed-loop treatments. We implement the virtual clinical trial using high-performance software and hardware, and we present an example trial with two mathematical models of one~million participants over 52~weeks (i.e., two~million simulations), which can be completed in 2~h 9~min.

==> README.txt <==
ROUGH GUIDELINES
----------------
. Copy the initial or final submission folder.

. Compile the manuscript (in order to create the .bbl. file)

. Remove the References.bib file (just to prevent arXiv from complaining).

. Make sure that every .tex file has a newline at the end to avoid arXiv from complaining.

. Remove unnecessary .log, .bib, and .bib.bak files to avoid conflicts in the arXiv system..

. Remove all auxiliary files except the .bbl file (i.e., the .aux, .blg, .log, .pdf, and .synctex.gz files).

. Create a .zip file of the folder and put it in the folder.

. Check the AutoTex Log after having processed the contents of the uploaded .zip file on arXiv. Verify that there are no errors or important warnings under the line saying "~~~~~~~~~~~ Running pdflatex for the second time ~~~~~~~~". (It might complain about missing references above this line.)

. Preview the paper.

. Fill out the Title, Author(s), Abstract, and Comments fields during the submission.

ADDITIONAL RESOURCES
--------------------
https://www.ieee-ras.org/publications/ra-l/faq (SEE "Can authors post their manuscript on a preprint server such as ArXiv?")
https://conferences.ieeeauthorcenter.ieee.org/get-published/post-your-paper/
https://www.ieeevis.org/year/2022/info/open-practices/arxiv-first-time-user
